Ultrafast photoconductivity and terahertz vibrational dynamics in double-helix SnIP nanowires

Tin iodide phosphide (SnIP), an inorganic double-helix material, is a quasi-1D van der Waals semiconductor that shows promise in photocatalysis and flexible electronics. However, our understanding of the fundamental photophysics and charge transport dynamics of this new material is limited. Here, we use time-resolved terahertz (THz) spectroscopy to probe the transient photoconductivity of SnIP nanowire films and, with insight into the highly anisotropic electronic structure from quantum chemical calculations, measure an electron mobility as high as 280 $cm^2V^{-1}s^{-1}$. Additionally, the THz vibrational spectrum reveals a photoexcitation-induced charge redistribution that reduces the amplitude of a twisting mode of the outer SnI helix on picosecond timescales. Finally, we show that the carrier lifetime and mobility are limited by a trap density greater than $10^{18}\,cm^{-3}$. Our results provide insight into the optical excitation and relaxation pathways of SnIP and demonstrate a remarkably high carrier mobility for such a soft and flexible material.

==> supp_figures/VibModes/Vibration_table.csv <==
,,,,,,,,,,,,,,,,,,,,,,,
,MODE , Wavenumber      , Frequency     , IRREP , IR , RAMAN, IR INTENS ,Effective Born Charge,,,,,,,,,,,,,,,
,#   , (CM**-1)        , (THZ)         ,       ,    ,, (KM/MOL)  ,R,X/R,Y/R,Z/R,,,,,,,,,,,,
,1,0,0, Au    , A  , I,0,-,-,-,-,,,,,,,,,,,,
,2,0,0, Bu    , A  , I,0,-,-,-,-,,,,,,,,,,,,
,3,0,0, Bu    , A  , I,0,-,-,-,-,,,,,,,,,,,,
,4,17.4194,0.5222, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,5,24.4996,0.7345, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,6,24.5348,0.7355, Bu    , A  , I,1.04,7.6E-04,-0.76,0.00,-0.65,,,,,,,,,,,,
,7,29.3292,0.8793, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,8,33.4995,1.0043, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,9,38.3783,1.1506, Bu    , A  , I,54.92,5.6E-03,0.97,0.00,-0.24,,,,,,,,,,,,
,10,40.0686,1.2012, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,11,40.4496,1.2126, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,12,40.621,1.2178, Au    , A  , I,0.05,1.6E-04,0.00,1.00,0.00,,,,,,,,,,,,
,13,41.8568,1.2548, Bu    , A  , I,12.01,2.6E-03,-0.96,0.00,0.30,,,,,,,,,,,,
,14,42.9806,1.2885, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,15,43.1175,1.2926, Au    , A  , I,0.01,7.0E-05,0.00,1.00,0.00,,,,,,,,,,,,
,16,44.5231,1.3348, Au    , A  , I,0.26,3.8E-04,0.00,1.00,0.00,,,,,,,,,,,,
,17,44.9067,1.3463, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,18,45.3237,1.3588, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,19,45.6539,1.3687, Bu    , A  , I,48.61,5.2E-03,-0.99,0.00,-0.15,,,,,,,,,,,,
,20,47.7303,1.4309, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,21,48.4027,1.4511, Au    , A  , I,2.41,1.2E-03,0.00,1.00,0.00,,,,,,,,,,,,
,22,49.0276,1.4698, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,23,50.6705,1.5191, Bu    , A  , I,333.76,1.4E-02,-1.00,0.00,0.07,,,,,,,,,,,,
,24,51.628,1.5478, Bu    , A  , I,177.94,1.0E-02,-0.99,0.00,-0.16,,,,,,,,,,,,
,25,52.2412,1.5662, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,26,53.794,1.6127, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,27,56.9125,1.7062, Au    , A  , I,0.05,1.7E-04,0.00,1.00,0.00,,,,,,,,,,,,
,28,60.8402,1.8239, Bu    , A  , I,3.39,1.4E-03,-0.71,0.00,-0.71,,,,,,,,,,,,
,29,62.3727,1.8699, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,30,62.7074,1.8799, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,31,62.9458,1.8871, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,32,63.9539,1.9173, Bu    , A  , I,27.4,3.9E-03,-0.99,0.00,0.14,,,,,,,,,,,,
,33,64.5479,1.9351, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,34,65.0621,1.9505, Au    , A  , I,0.89,7.1E-04,0.00,1.00,0.00,,,,,,,,,,,,
,35,66.952,2.0072, Bu    , A  , I,4.2,1.5E-03,0.24,0.00,-0.97,,,,,,,,,,,,
,36,68.3281,2.0484, Au    , A  , I,3.92,1.5E-03,0.00,-1.00,0.00,,,,,,,,,,,,
,37,69.7842,2.0921, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,38,72.6284,2.1773, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,39,73.0532,2.1901, Bu    , A  , I,51.71,5.4E-03,0.80,0.00,-0.60,,,,,,,,,,,,
,40,75.3743,2.2597, Au    , A  , I,109.21,7.8E-03,0.00,1.00,0.00,,,,,,,,,,,,
,41,75.9163,2.2759, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,42,76.8805,2.3048, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,43,77.0666,2.3104, Bu    , A  , I,164.35,9.6E-03,-0.34,0.00,-0.94,,,,,,,,,,,,
,44,77.4779,2.3227, Au    , A  , I,34.41,4.4E-03,0.00,-1.00,0.00,,,,,,,,,,,,
,45,77.5035,2.3235, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,46,78.9354,2.3664, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,47,80.5336,2.4143, Bu    , A  , I,0.09,2.2E-04,-0.20,0.00,0.98,,,,,,,,,,,,
,48,81.0359,2.4294, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,49,81.0652,2.4303, Au    , A  , I,2.52,1.2E-03,0.00,1.00,0.00,,,,,,,,,,,,
,50,81.4706,2.4424, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,51,83.4333,2.5013, Bu    , A  , I,25.62,3.8E-03,0.99,0.00,0.12,,,,,,,,,,,,
,52,84.8166,2.5427, Bu    , A  , I,46.42,5.1E-03,0.57,0.00,-0.82,,,,,,,,,,,,
,53,85.8723,2.5744, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,54,86.6324,2.5972, Au    , A  , I,6.1,1.9E-03,0.00,-1.00,0.00,,,,,,,,,,,,
,55,89.8823,2.6946, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,56,90.1384,2.7023, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,57,90.6134,2.7165, Au    , A  , I,21.33,3.5E-03,0.00,-1.00,0.00,,,,,,,,,,,,
,58,92.9173,2.7856, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,59,93.2677,2.7961, Bu    , A  , I,76.4,6.6E-03,0.18,0.00,-0.98,,,,,,,,,,,,
,60,94.8475,2.8435, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,61,95.9415,2.8763, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,62,95.9738,2.8772, Au    , A  , I,214.5,1.1E-02,0.00,-1.00,0.00,,,,,,,,,,,,
,63,98.1168,2.9415, Bu    , A  , I,398.07,1.5E-02,-0.04,0.00,-1.00,,,,,,,,,,,,
,64,98.4328,2.9509, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,65,100.6619,3.0178, Au    , A  , I,82.31,6.8E-03,0.00,-1.00,0.00,,,,,,,,,,,,
,66,100.6927,3.0187, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,67,102.1658,3.0629, Au    , A  , I,33.31,4.3E-03,0.00,-1.00,0.00,,,,,,,,,,,,
,68,105.3272,3.1576, Bu    , A  , I,70.35,6.3E-03,0.01,0.00,1.00,,,,,,,,,,,,
,69,107.945,3.2361, Au    , A  , I,248.03,1.2E-02,0.00,1.00,0.00,,,,,,,,,,,,
,70,108.1946,3.2436, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,71,109.7501,3.2902, Bu    , A  , I,86.23,7.0E-03,-0.12,0.00,0.99,,,,,,,,,,,,
,72,110.9394,3.3259, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,73,111.6458,3.3471, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,74,112.7928,3.3814, Au    , A  , I,211.24,1.1E-02,0.00,1.00,0.00,,,,,,,,,,,,
,75,114.8066,3.4418, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,76,116.2484,3.485, Bu    , A  , I,129.97,8.6E-03,0.33,0.00,-0.94,,,,,,,,,,,,
,77,121.7538,3.6501, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,78,124.0705,3.7195, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,79,125.6326,3.7664, Bu    , A  , I,353.63,1.4E-02,-0.06,0.00,1.00,,,,,,,,,,,,
,80,130.3213,3.9069, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,81,131.2733,3.9355, Au    , A  , I,11.7,2.6E-03,0.00,1.00,0.00,,,,,,,,,,,,
,82,133.8312,4.0122, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,83,135.208,4.0534, Bu    , A  , I,9.14,2.3E-03,-0.46,0.00,0.89,,,,,,,,,,,,
,84,135.3816,4.0586, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,85,137.987,4.1367, Au    , A  , I,2.63,1.2E-03,0.00,-1.00,0.00,,,,,,,,,,,,
,86,143.6344,4.3061, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,87,176.6299,5.2952, Bu    , A  , I,24.55,3.7E-03,-0.53,0.00,-0.85,,,,,,,,,,,,
,88,177.2393,5.3135, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,89,179.1269,5.3701, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,90,179.3965,5.3782, Au    , A  , I,8.85,2.2E-03,0.00,-1.00,0.00,,,,,,,,,,,,
,91,218.4863,6.5501, Au    , A  , I,331.85,1.4E-02,0.00,-1.00,0.00,,,,,,,,,,,,
,92,219.0432,6.5667, Bu    , A  , I,366.6,1.4E-02,0.01,0.00,-1.00,,,,,,,,,,,,
,93,219.278,6.5738, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,94,222.1949,6.6612, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,95,265.9524,7.9731, Bu    , A  , I,3.49,1.4E-03,-0.31,0.00,0.95,,,,,,,,,,,,
,96,266.2399,7.9817, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,97,272.2723,8.1625, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,98,272.5204,8.17, Au    , A  , I,2.29,1.1E-03,0.00,1.00,0.00,,,,,,,,,,,,
,99,280.3945,8.406, Bu    , A  , I,693.09,2.0E-02,-1.00,0.00,0.01,,,,,,,,,,,,
,100,280.6656,8.4141, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,101,333.8212,10.0077, Au    , A  , I,1.32,8.6E-04,0.00,1.00,0.00,,,,,,,,,,,,
,102,334.0291,10.0139, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,103,336.9831,10.1025, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,104,337.4608,10.1168, Bu    , A  , I,6.22,1.9E-03,-0.70,0.00,-0.71,,,,,,,,,,,,
,105,342.0783,10.2553, Bu    , A  , I,9.78,2.3E-03,-0.19,0.00,0.98,,,,,,,,,,,,
,106,342.0887,10.2556, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,107,342.6717,10.273, Au    , A  , I,2.96,1.3E-03,0.00,-1.00,0.00,,,,,,,,,,,,
,108,343.0401,10.2841, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,109,354.9337,10.6406, Au    , A  , I,146.23,9.1E-03,0.00,-1.00,0.00,,,,,,,,,,,,
,110,355.0338,10.6436, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,111,355.563,10.6595, Bu    , A  , I,151.13,9.2E-03,-0.12,0.00,0.99,,,,,,,,,,,,
,112,356.7757,10.6959, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,113,416.953,12.4999, Bu    , A  , I,40.31,4.8E-03,0.27,0.00,0.96,,,,,,,,,,,,
,114,417.2089,12.5076, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,115,423.915,12.7087, Au    , A  , I,37.65,4.6E-03,0.00,-1.00,0.00,,,,,,,,,,,,
,116,424.0384,12.7124, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,117,433.9082,13.0082, Au    , A  , I,10.24,2.4E-03,0.00,-1.00,0.00,,,,,,,,,,,,
,118,433.9168,13.0085, Bu    , A  , I,31.7,4.2E-03,0.16,0.00,-0.99,,,,,,,,,,,,
,119,434.0008,13.011, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,120,434.223,13.0177, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,121,441.7976,13.2448, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,122,441.8732,13.247, Au    , A  , I,2.32,1.1E-03,0.00,1.00,0.00,,,,,,,,,,,,
,123,442.7835,13.2743, Bg    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,124,443.0821,13.2833, Bu    , A  , I,32.12,4.3E-03,0.16,0.00,-0.99,,,,,,,,,,,,
,125,460.6224,13.8091, Ag    , I  , A,0,-,-,-,-,,,,,,,,,,,,
,126,461.0078,13.8207, Au    , A  , I,20.51,3.4E-03,0.00,-1.00,0.00,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,

